Extremal Higgs couplings

We critically assess to what extent it makes sense to bound the Wilson coefficients of dimension-six operators. In the context of Higgs physics, we establish that a closely related observable, $c_H$, is well-defined and satisfies a two-sided bound. $c_H$ is derived from the low momentum expansion of the scattering amplitude, or the derivative of the amplitude at the origin with respect to the Mandelstam variable $s$, expressed as $M(H_iH_i\rightarrow H_jH_j)=c_H s +O(g_\text{SM}, s^{-2})$ where $g_\text{SM}$ represents all Standard Model couplings. This observable is non-dispersive and, as a result, not sign-definite. We also determine the conditions under which the bound on $c_H$ is equivalent to a bound on the dimension-six operator $O_H=\partial| H|^2 \partial |H|^2$.

==> notebook/maxcH.txt <==
List[List[0, 0.35119038754274979128381029663348381707`15.], List[Rational[1, 16], 0.37628528234282870597632457517318390295`15.], List[Rational[1, 12], 0.38531657124261291848340969878647011121`15.], List[Rational[1, 8], 0.40446111329622847573432944143706973145`15.], List[Rational[1, 4], 0.47185155579565397161289949039392928877`15.], List[Rational[2, 5], 0.57884019150503137054886763621404910036`15.], List[Rational[4, 5], 1.1851750892427514259508791799850001512`15.], List[1, 2.78554197612714985767760732627928273212`15.]]

==> notebook/mincH.txt <==
List[List[0, -0.30836156941168993894849285306392398762`15.], List[Rational[1, 16], -0.32572612176956682677540916236499011668`15.], List[Rational[1, 12], -0.33192493755015358745633482932650691231`15.], List[Rational[1, 8], -0.34500429229666372987263413477638061334`15.], List[Rational[1, 4], -0.39061664320873689117963115866316178812`15.], List[Rational[2, 5], -0.46202925718175049957951628730267997295`15.], List[Rational[4, 5], -0.84813781831602891964366573780307051461`15.], List[1, -1.76929008639718512574027925574971376624`15.]]

==> notebook/o2radial.txt <==
List[List[0, List[0.55779694662830099224228906509321253314`15., 0]], List[Times[Rational[1, 20], Pi], List[0.54366396836727214504321185534595148121`15., 0.08610791335446680240792216115524127935`15.]], List[Times[Rational[1, 10], Pi], List[0.52619381969691554171668466695322948252`15., 0.17097073605555447934379410624287139175`15.]], List[Times[Rational[3, 20], Pi], List[0.50395265029070488562398990637051420807`15., 0.25677670066328009681252043227258041219`15.]], List[Times[Rational[1, 5], Pi], List[0.47734681913715489019428608026097615977`15., 0.34681276471122629447927731482797517328`15.]], List[Times[Rational[1, 4], Pi], List[0.44518519733922428404865527119742420109`15., 0.44518519733922428404865527119742420109`15.]], List[Times[Rational[3, 10], Pi], List[0.40498204125732990017380199832869847322`15., 0.55740995970209976336422018510791709173`15.]], List[Times[Rational[7, 20], Pi], List[0.35261735374407493627771515912415761874`15., 0.69205052288154741302039020274142460053`15.]], List[Times[Rational[2, 5], Pi], List[0.2802214373045394358887035383210376352`15., 0.8624329043557684375626877352452589453`15.]], List[Times[Rational[9, 20], Pi], List[0.1732131344794191331052319178965107675`15., 1.09362469018104448456665932373886317747`15.]], List[Times[Rational[1, 2], Pi], List[0, 1.25380992673376176022812240458329217031`15.]], List[Times[Rational[11, 20], Pi], List[-0.19827495421678524782700968938132043059`15., 1.25185879250835268222515774200621421138`15.]], List[Times[Rational[3, 5], Pi], List[-0.40266278235520866581776758907182137952`15., 1.23926861628780781968324863218094745144`15.]], List[Times[Rational[13, 20], Pi], List[-0.61785970933539884241752523405633660008`15., 1.21261795647001252844682722410198258623`15.]], List[Times[Rational[7, 10], Pi], List[-0.84664518266441762849320035229812379583`15., 1.16530712247331865750940072289423996767`15.]], List[Times[Rational[3, 4], Pi], List[-1.08815453877817921767485401907599356411`15., 1.08815453877817921767485401907599356411`15.]], List[Times[Rational[4, 5], Pi], List[-1.3411446934004727642407395092457070643`15., 0.97439865596415412219724556698324203452`15.]], List[Times[Rational[17, 20], Pi], List[-1.58847801305440424051410026481271878901`15., 0.80936997361356247659711661583181940641`15.]], List[Times[Rational[9, 10], Pi], List[-1.68398280204332655886286632521067982128`15., 0.54715918050135609206802989121955669214`15.]], List[Times[Rational[19, 20], Pi], List[-1.65365764764571562277634774469069054029`15., 0.2619136410107559115579492500508490283`15.]], List[Pi, List[-1.51846078589674775931412782631681637288`15., 0]], List[Times[Rational[21, 20], Pi], List[-1.35861638507910064726664606823152921076`15., -0.2151836957664980380833174189332666413`15.]], List[Times[Rational[11, 10], Pi], List[-1.19260480463760109975540690421494411941`15., -0.38750079084875394310577691438482951089`15.]], List[Times[Rational[23, 20], Pi], List[-1.01383497401506957457338767670379558737`15., -0.51657472084820087801021014426626659755`15.]], List[Times[Rational[6, 5], Pi], List[-0.83861728103242345855114085137768674749`15., -0.60929111939027912109583049228992878033`15.]], List[Times[Rational[5, 4], Pi], List[-0.67190339474710911621371129879222100304`15., -0.67190339474710911621371129879222100304`15.]], List[Times[Rational[13, 10], Pi], List[-0.5161526725960556418688200927698156345`15., -0.71042320676408792978442994853610583809`15.]], List[Times[Rational[27, 20], Pi], List[-0.34784882403909665865909874186748915902`15., -0.68269175638674366901208048650989347863`15.]], List[Times[Rational[7, 5], Pi], List[-0.19941320488045936299176958439489502367`15., -0.61373073775594567715002329455720452642`15.]], List[Times[Rational[29, 20], Pi], List[-0.08834772884248285814086378337289315625`15., -0.55780560679732613777155296161736236197`15.]], List[Times[Rational[3, 2], Pi], List[0, -0.511228240922749738705619823915217062`15.]], List[Times[Rational[31, 20], Pi], List[0.07455706148527154060340755016142074788`15., -0.47073475988235350802169705145066491528`15.]], List[Times[Rational[8, 5], Pi], List[0.14095761059080589913558319633831578431`15., -0.4338229175548834602062836949500701032`15.]], List[Times[Rational[33, 20], Pi], List[0.2029722193824338878481432451510982753`15., -0.3983554100856608955714594801231869872`15.]], List[Times[Rational[17, 10], Pi], List[0.263674965498410420541618922893701718`15., -0.36291745539287255800363084358472094756`15.]], List[Times[Rational[7, 4], Pi], List[0.32567917607798108219455026498782950275`15., -0.32567917607798108219455026498782950275`15.]], List[Times[Rational[9, 5], Pi], List[0.39112252050349280146256824871399976758`15., -0.28416714480643625600798301501308032317`15.]], List[Times[Rational[37, 20], Pi], List[0.46228223564691481133281474617425919262`15., -0.2355445639112837306016239717171437536`15.]], List[Times[Rational[19, 10], Pi], List[0.54003489751721039688602817500859804005`15., -0.17546797485646070090094361870041813313`15.]], List[Times[Rational[39, 20], Pi], List[0.56921951619789852223330109697629650349`15., -0.09015551449480747878837701256183414316`15.]], List[0, List[0.55779694662830099224228906509321253314`15., 0]]]

==> notebook/o3radial.txt <==
List[List[0, List[0.53206621297421293107117303023935495278`15., 0]], List[Times[Rational[1, 20], Pi], List[0.5064222221221449130330894770061471128`15., 0.08020940021872392473476712147305603959`15.]], List[Times[Rational[1, 10], Pi], List[0.47701056379676973088067664068518348146`15., 0.15499012748873380469119782527369818069`15.]], List[Times[Rational[3, 20], Pi], List[0.44394015044079869703823313085901675928`15., 0.22619880470197230454874090485687531036`15.]], List[Times[Rational[1, 5], Pi], List[0.40750743526875871499242228225806411549`15., 0.29607148220114491707465610706848410651`15.]], List[Times[Rational[1, 4], Pi], List[0.36790177497495022586217697564680903866`15., 0.36790177497495022586217697564680903866`15.]], List[Times[Rational[3, 10], Pi], List[0.32308025048146662774694448630514080405`15., 0.44468181562398882625848888424446977591`15.]], List[Times[Rational[7, 20], Pi], List[0.27019992019146266884064291678575850359`15., 0.53029720195441789220536669688324170526`15.]], List[Times[Rational[2, 5], Pi], List[0.204685301076660435609498162833054664`15., 0.62995658142539799308441015897970111378`15.]], List[Times[Rational[9, 20], Pi], List[0.11901672530265568380817892577582622755`15., 0.75144202965130585094328728558854631836`15.]], List[Times[Rational[1, 2], Pi], List[0, 0.91074098312802168604314112842232592266`15.]], List[Times[Rational[11, 20], Pi], List[-0.17792325536488665024136268240881358378`15., 1.12336322305596757608181977322218565585`15.]], List[Times[Rational[3, 5], Pi], List[-0.37214349200241489301676152335731691861`15., 1.14533989880274289369911613413095308242`15.]], List[Times[Rational[13, 20], Pi], List[-0.57765514793632907246750121910484127086`15., 1.13371206189897134311293400408676512992`15.]], List[Times[Rational[7, 10], Pi], List[-0.80018167311932177097893295686462361727`15., 1.10135558797380891836997966765298665377`15.]], List[Times[Rational[3, 4], Pi], List[-1.03524514697291432305362739792189249433`15., 1.03524514697291432305362739792189249433`15.]], List[Times[Rational[4, 5], Pi], List[-1.27112529421671743037837499403067281336`15., 0.92352658467177201938990599748062537227`15.]], List[Times[Rational[17, 20], Pi], List[-1.50759815024933564605139749242575378452`15., 0.76815962516276216716648720034527081375`15.]], List[Times[Rational[9, 10], Pi], List[-1.64922748588441866350673319745758659845`15., 0.53586649373252511801595827332303059439`15.]], List[Times[Rational[19, 20], Pi], List[-1.59104225998056702375218599133141312065`15., 0.2519963378797074773345906025993803431`15.]], List[Pi, List[-1.37376687784016655384841706386889249988`15., 0]], List[Times[Rational[21, 20], Pi], List[-1.1660782568460140880984334027002457368`15., -0.18468865208516682337849165776785394526`15.]], List[Times[Rational[11, 10], Pi], List[-0.97343500444259366040068404992140972743`15., -0.31628820594596535222516635588944104812`15.]], List[Times[Rational[23, 20], Pi], List[-0.79374850750261319322165824420603592095`15., -0.40443506507080098636113638051750340623`15.]], List[Times[Rational[6, 5], Pi], List[-0.63707616657657287607342147508843525794`15., -0.46286292859650765559435273215549589605`15.]], List[Times[Rational[5, 4], Pi], List[-0.50037386901836432506272146912803638358`15., -0.50037386901836432506272146912803638358`15.]], List[Times[Rational[13, 10], Pi], List[-0.38016893424135145694024317815542202769`15., -0.52325764781459060356117078860410904833`15.]], List[Times[Rational[27, 20], Pi], List[-0.27297297923857838262727864763356637956`15., -0.53573963677267329442600696498419054455`15.]], List[Times[Rational[7, 5], Pi], List[-0.175044192494650430476797373958064573`15., -0.53873062951892168078325874642708100782`15.]], List[Times[Rational[29, 20], Pi], List[-0.08088648392961596020624073849376869704`15., -0.5106971604273513009681168055354509726`15.]], List[Times[Rational[3, 2], Pi], List[0, -0.48043341840294905223712176531724859977`15.]], List[Times[Rational[31, 20], Pi], List[0.07106768565686058753028792595676521422`15., -0.44870370796045336976939050638531180436`15.]], List[Times[Rational[8, 5], Pi], List[0.1355431301693394933434679820551209047`15., -0.41715886029937857558431704694117462355`15.]], List[Times[Rational[33, 20], Pi], List[0.19650635715999222581267214968228012871`15., -0.38566544096074800884421624347068904579`15.]], List[Times[Rational[17, 10], Pi], List[0.25675546324729994016525846495971199191`15., -0.3533935775957845065328050372451635578`15.]], List[Times[Rational[7, 4], Pi], List[0.31886064668469575391750028655020083017`15., -0.31886064668469575391750028655020083017`15.]], List[Times[Rational[9, 5], Pi], List[0.38576655092553645668106125834000812623`15., -0.28027580512934804745502030336655735535`15.]], List[Times[Rational[37, 20], Pi], List[0.45917207793619471625792061840235820257`15., -0.23395985940573051046784448227465933165`15.]], List[Times[Rational[19, 10], Pi], List[0.53798197753406367407503890416785319515`15., -0.17480094071914620455063404269379600049`15.]], List[Times[Rational[39, 20], Pi], List[0.5543194222863786128539202387091965207`15., -0.08779557145984836713657704953086762684`15.]], List[0, List[0.53206621297421293107117303023935495278`15., 0]]]

==> notebook/o4radial.txt <==
List[List[0, List[0.50458275763185993974146630014016888621`15., 0]], List[Times[Rational[1, 20], Pi], List[0.46871962475923792164291278805796976242`15., 0.0742378954366185629150916829249880414`15.]], List[Times[Rational[1, 10], Pi], List[0.43301887087905344366898064353980874646`15., 0.14069635998913813205728230617115028824`15.]], List[Times[Rational[3, 20], Pi], List[0.39633727576105586054510151857684294055`15., 0.20194392858354937187510612722100032075`15.]], List[Times[Rational[1, 5], Pi], List[0.35797864507155963167114975079803283832`15., 0.2600867097622247583663484291169389725`15.]], List[Times[Rational[1, 4], Pi], List[0.31703282776689738281284986353933101637`15., 0.31703282776689738281284986353933101637`15.]], List[Times[Rational[3, 10], Pi], List[0.27214983940941928768065718557762714071`15., 0.37458211862225798801999525469020680702`15.]], List[Times[Rational[7, 20], Pi], List[0.22238627010753373025393102851415401327`15., 0.43645762999315173247957906863897015125`15.]], List[Times[Rational[2, 5], Pi], List[0.16454927031717365090136982330246657638`15., 0.50643058030936593326287431542745993027`15.]], List[Times[Rational[9, 20], Pi], List[0.09344281088920344539999543309497716814`15., 0.58997468878720186428823742202819465257`15.]], List[Times[Rational[1, 2], Pi], List[0, 0.69638549403178746441940183156982068303`15.]], List[Times[Rational[21, 40], Pi], List[-0.06005858189458423369214505944636513663`15., 0.76311663771690255618052173698553407628`15.]], List[Times[Rational[11, 20], Pi], List[-0.13356279884068583242088343738460554359`15., 0.84328232348461826488349044666229695204`15.]], List[Times[Rational[23, 40], Pi], List[-0.22620446405800730940831149804065521628`15., 0.94220940213424388767925199273659207838`15.]], List[Times[Rational[3, 5], Pi], List[-0.33093391588235664501755466386991250827`15., 1.01850986480406916991737439232533067282`15.]], List[Times[Rational[5, 8], Pi], List[-0.4386705535911211977423414342114762746`15., 1.05904439989339840997518764421020111016`15.]], List[Times[Rational[13, 20], Pi], List[-0.54322865382101739400818322452047235258`15., 1.06614626288054939807043732145455838952`15.]], List[Times[Rational[27, 40], Pi], List[-0.64972535365569620966937061856941302701`15., 1.0602554145333973567966094679436836487`15.]], List[Times[Rational[7, 10], Pi], List[-0.76033315559545734207247718952790644145`15., 1.0465088088963831828979773811549097164`15.]], List[Times[Rational[29, 40], Pi], List[-0.87334669603353629945507892586893013016`15., 1.02255760011668565816536693968141304859`15.]], List[Times[Rational[3, 4], Pi], List[-0.9872898391015252448617403883003955229`15., 0.9872898391015252448617403883003955229`15.]], List[Times[Rational[31, 40], Pi], List[-1.10172832605195292184516766009595583348`15., 0.9409648839089696198162610204656458912`15.]], List[Times[Rational[4, 5], Pi], List[-1.21694399580333106721487228078189025828`15., 0.88416156715189744229790626050218314763`15.]], List[Times[Rational[33, 40], Pi], List[-1.33348152358811144615627782432309495133`15., 0.81715852862483201371872294425127827719`15.]], List[Times[Rational[17, 20], Pi], List[-1.45232807895889160201151022342498761059`15., 0.73999811724490954061254583502482494189`15.]], List[Times[Rational[137, 160], Pi], List[-1.48235606073356173096690015901819896551`15., 0.71899429466954481145967868435698552623`15.]], List[Times[Rational[69, 80], Pi], List[-1.51225469320560917446645616037190220949`15., 0.69715896259013263275312003610137398611`15.]], List[Times[Rational[139, 160], Pi], List[-1.54017576207221158160167610239768314439`15., 0.67368669783253520521642605551765801971`15.]], List[Times[Rational[7, 8], Pi], List[-1.56445602354716918118063229322878927695`15., 0.64801890268951961800688003710694142628`15.]], List[Times[Rational[141, 160], Pi], List[-1.58434537285679512848512494496017143166`15., 0.62010082578400655069717613535511594854`15.]], List[Times[Rational[71, 80], Pi], List[-1.59985671263363551783955158650681994049`15., 0.59021830187544770266550007592922242869`15.]], List[Times[Rational[143, 160], Pi], List[-1.61048016274553487162733925557700045575`15., 0.55846584267108887910938576603987556591`15.]], List[Times[Rational[9, 10], Pi], List[-1.61549889212745156718501379121234022247`15., 0.52490740929464826833876341880041583044`15.]], List[Times[Rational[29, 32], Pi], List[-1.61508654620606205249317985133987717301`15., 0.48993114753044568385231076318350551716`15.]], List[Times[Rational[73, 80], Pi], List[-1.60895403435090710772091616968706009646`15., 0.45377196814438020913452285571274086402`15.]], List[Times[Rational[147, 160], Pi], List[-1.59983428010847326375171817190517696432`15., 0.4174711236677145491511981698331268518`15.]], List[Times[Rational[37, 40], Pi], List[-1.58946455720692498573345818716985000096`15., 0.3815966784960646616458727997763248823`15.]], List[Times[Rational[149, 160], Pi], List[-1.57750536506875877639865869243260910351`15., 0.34611552799764558169197216595757821622`15.]], List[Times[Rational[15, 16], Pi], List[-1.56336784356309612199901311318785757992`15., 0.31097319884836628303219188838396623647`15.]], List[Times[Rational[151, 160], Pi], List[-1.54601927653377653536092273493426775365`15., 0.27608401310093691501776913790498115784`15.]], List[Times[Rational[19, 20], Pi], List[-1.52301296633405785902219316792681319339`15., 0.24122155627983159049144777710042885375`15.]], List[Times[Rational[39, 40], Pi], List[-1.39016936865524441009776135404546926686`15., 0.10940870208846996824652013613004255671`15.]], List[Pi, List[-1.2622175061429067016310702539333720788`15., 0]], List[Times[Rational[41, 40], Pi], List[-1.14441793935689465644271471255217902752`15., -0.09006764514810029741198005892726368224`15.]], List[Times[Rational[21, 20], Pi], List[-1.03755775279463708428532622579206751921`15., -0.16433300398076217733353576061706054983`15.]], List[Times[Rational[17, 16], Pi], List[-0.98737733103216931444436279619147768491`15., -0.1964015624126170610502616449956902352`15.]], List[Times[Rational[43, 40], Pi], List[-0.93864703945809831953616325683794543989`15., -0.22534921644732496011715438282590710511`15.]], List[Times[Rational[87, 80], Pi], List[-0.89117698198310768484743807975987798695`15., -0.25133790303871874274301542316274145289`15.]], List[Times[Rational[11, 10], Pi], List[-0.84554791993842322473699507187481791001`15., -0.27473517329675827252248116659000130429`15.]], List[Times[Rational[89, 80], Pi], List[-0.80119659079499277070784648362463837151`15., -0.29557702733826483108845947248705465312`15.]], List[Times[Rational[9, 8], Pi], List[-0.75814011493588117736169913900537641741`15., -0.31403191778553906726426364904495020492`15.]], List[Times[Rational[91, 80], Pi], List[-0.71699884954438128061194369927685927823`15., -0.33054099707708242751004582466224087095`15.]], List[Times[Rational[23, 20], Pi], List[-0.67768230115293856970352572377753913835`15., -0.345296379109369896462845868046930835`15.]], List[Times[Rational[6, 5], Pi], List[-0.53775917307187987467926028122075854029`15., -0.39070490906171599542787186164622590282`15.]], List[Times[Rational[5, 4], Pi], List[-0.41987674784908181718870900147540249695`15., -0.41987674784908181718870900147540249695`15.]], List[Times[Rational[13, 10], Pi], List[-0.31834619847580131540610110907175307843`15., -0.43816595203282079274783292007234674542`15.]], List[Times[Rational[27, 20], Pi], List[-0.2287165810087286802507918394114553677`15., -0.44888156467095071863427585522620123702`15.]], List[Times[Rational[7, 5], Pi], List[-0.14753086762660358918011929613511929236`15., -0.45405332251957941618047389360231152319`15.]], List[Times[Rational[29, 20], Pi], List[-0.07186120599590535083050393188347560545`15., -0.45371379820302269779867296251055770075`15.]], List[Times[Rational[3, 2], Pi], List[0, -0.44232252159929628143506981393742844156`15.]], List[Times[Rational[31, 20], Pi], List[0.06664110524939384502743108856354279682`15., -0.42075537920797935483119187054180013752`15.]], List[Times[Rational[8, 5], Pi], List[0.12954263072210754936457655719442332914`15., -0.3986912219358036134347280871852879742`15.]], List[Times[Rational[33, 20], Pi], List[0.19054605093824144215254837880735605857`15., -0.37396768135391220918224360149873484341`15.]], List[Times[Rational[17, 10], Pi], List[0.25104865687394661318166379950175954349`15., -0.34553883247987132134994086213878918903`15.]], List[Times[Rational[7, 4], Pi], List[0.31349015983894011943791638596540204493`15., -0.31349015983894011943791638596540204493`15.]], List[Times[Rational[9, 5], Pi], List[0.38087327336710174134587006696542720507`15., -0.27672063088181098934978451114431362805`15.]], List[Times[Rational[37, 20], Pi], List[0.45634843513352778115679301163805778874`15., -0.23252114153748993161075037566075279286`15.]], List[Times[Rational[19, 10], Pi], List[0.53589797520711595844938498342847734184`15., -0.17412380731612568285598244133972509016`15.]], List[Times[Rational[153, 80], Pi], List[0.55203308409609800922466019726665315875`15., -0.1556894315828950640850062464380328421`15.]], List[Times[Rational[77, 40], Pi], List[0.55252438558326996094632700496679664082`15., -0.1326493688523350087525386948266188671`15.]], List[Times[Rational[31, 16], Pi], List[0.54559662342187254860023104092364119005`15., -0.10852591599919243484044010651903883512`15.]], List[Times[Rational[39, 20], Pi], List[0.53823611467511130576237164125406003241`15., -0.08524822578527043996774270448487185437`15.]], List[0, List[0.50458275763185993974146630014016888621`15., 0]]]
